FICE: Text-Conditioned Fashion Image Editing With Guided GAN Inversion

Fashion-image editing represents a challenging computer vision task, where the goal is to incorporate selected apparel into a given input image. Most existing techniques, known as Virtual Try-On methods, deal with this task by first selecting an example image of the desired apparel and then transferring the clothing onto the target person. Conversely, in this paper, we consider editing fashion images with text descriptions. Such an approach has several advantages over example-based virtual try-on techniques, e.g.: (i) it does not require an image of the target fashion item, and (ii) it allows the expression of a wide variety of visual concepts through the use of natural language. Existing image-editing methods that work with language inputs are heavily constrained by their requirement for training sets with rich attribute annotations or they are only able to handle simple text descriptions. We address these constraints by proposing a novel text-conditioned editing model, called FICE (Fashion Image CLIP Editing), capable of handling a wide variety of diverse text descriptions to guide the editing procedure. Specifically with FICE, we augment the common GAN inversion process by including semantic, pose-related, and image-level constraints when generating images. We leverage the capabilities of the CLIP model to enforce the semantics, due to its impressive image-text association capabilities. We furthermore propose a latent-code regularization technique that provides the means to better control the fidelity of the synthesized images. We validate FICE through rigorous experiments on a combination of VITON images and Fashion-Gen text descriptions and in comparison with several state-of-the-art text-conditioned image editing approaches. Experimental results demonstrate FICE generates highly realistic fashion images and leads to stronger editing performance than existing competing approaches.

==> figures/FICE_general_examples/sents.yaml <==
0: short sleeve ruffled cotton poplin and jersey blouse in pink
1: short sleeve cotton jersey t-shirt featuring floral pattern in tones of army green
  and off-white
2: long sleeve silk crepe de chine shirt featuring graphic pattern printed in tones
  of blue
3: sleeveless hand-embroidered sequin camisole featuring a camo pattern throughout
  in tones of green, brown, and black
4: "short sleeve fine mercerized cotton piqu\xE9 polo in navy"
5: "short sleeve cotton piqu\xE9 polo featuring camouflage pattern in tones of green\
  \ and black"
6: "short sleeve cotton piqu\xE9 polo in soft black"


==> figures/ablation/init/text.txt <==
31: structured knit bandeau top in yellow and off-white stripes
38: -||-
11: sleeveless ribbed and marled knit top in tones of blue and black
13: -||-


==> figures/qualitative-results/multi-sentence/sentences.txt <==
1: long sleeve cotton sateen shirt in white
2: short sleeve cotton piqué; polo in vivid red
3: short sleeve fine mercerized cotton piqué polo in navy
4: sleeveless woven silk top in metallic silver-tone

